Communication-efficient distributed eigenspace estimation

Distributed computing is a standard way to scale up machine learning and data science algorithms to process large amounts of data. In such settings, avoiding communication amongst machines is paramount for achieving high performance. Rather than distribute the computation of existing algorithms, a common practice for avoiding communication is to compute local solutions or parameter estimates on each machine and then combine the results; in many convex optimization problems, even simple averaging of local solutions can work well. However, these schemes do not work when the local solutions are not unique. Spectral methods are a collection of such problems, where solutions are orthonormal bases of the leading invariant subspace of an associated data matrix, which are only unique up to rotation and reflections. Here, we develop a communication-efficient distributed algorithm for computing the leading invariant subspace of a data matrix. Our algorithm uses a novel alignment scheme that minimizes the Procrustean distance between local solutions and a reference solution, and only requires a single round of communication. For the important case of principal component analysis (PCA), we show that our algorithm achieves a similar error rate to that of a centralized estimator. We present numerical experiments demonstrating the efficacy of our proposed algorithm for distributed PCA, as well as other problems where solutions exhibit rotational symmetry, such as node embeddings for graph data and spectral initialization for quadratic sensing.

==> fig_data/error-10_maxr-64.csv <==
srs,erm,fix,rot,avg,theo
12.000000000002405,0.002845626580813365,0.011934983861054554,0.005980825445694526,0.8908638856201578,0.4151973584699825
14.000000000002405,0.0023123002426275355,0.01768492804603197,0.0056523149109318355,0.9741737319866463,0.5208929845195005
17.999999999918973,0.0031786587060454834,0.03219309438597211,0.005013821752578162,0.9689499888387452,0.7313258536714725
25.999927924902664,0.0049923014227110495,0.03292893988385601,0.005656611933607456,0.9844772335901127,1.1494835406410746
41.926505008170736,0.008900653575651894,0.056725925931886974,0.012763784579754633,0.9958244462187034,1.9793041670638027
70.8733086970965,0.01304461391210526,0.1834860486289207,0.016951526625223437,0.9976419339047302,3.625744079351063


==> fig_data/error-10_maxr-64_n_iter-2.csv <==
srs,erm,itr,fix,rot,avg,theo
14.000000000002405,0.0014938882530555803,0.00301956326956744,0.005010518940726251,0.002486634499596332,0.9788971013005071,0.3478730261276957
17.999999999563254,0.00229887696352558,0.0030108081997813597,0.007676999478269324,0.0030049196467165132,0.9219297464453903,0.4842193214492734
25.999841479065985,0.0035481584561085004,0.005437483569529678,0.00951346491409628,0.004123449302305568,0.9970589697121556,0.7547454710249549
41.892065474965094,0.006333099396509754,0.008365306939822542,0.020983979657930297,0.008328087454544008,0.9908324784715796,1.2906019721631377
70.21981215489535,0.00935491468011215,0.016012382180046424,0.05085166102888194,0.012394826474704426,0.9985359213187034,2.3517539019929465


==> fig_data/error-10_maxr-64_n_iter-5.csv <==
srs,erm,itr,fix,rot,avg,theo
14.000000000002405,0.0023123002426275055,0.011057571969608562,0.12329201048093603,0.008115464141981176,0.8765775542096318,0.5208929845195005
17.999999999918977,0.0031786587060454634,0.004915397091158373,0.03219309438597208,0.005013821752578189,0.9608216000957711,0.7313258536714725
25.999927924902664,0.004992301422711059,0.009488487420365808,0.03292893988385589,0.005656611933607483,0.9996397199600143,1.1494835406410746
41.92650500817073,0.008900653575651883,0.014588168027633935,0.05672592593188704,0.01276378457975449,0.997010790386387,1.9793041670638027
70.87330869709652,0.013044613912105188,0.023794281021714034,0.1834860486289212,0.01695152662522337,0.9899638611478512,3.625744079351063


==> fig_data/error-2_maxr-64.csv <==
srs,erm,fix,rot,avg,theo
4.00000000000248,0.0015448127958282614,0.004248070784223,0.0021579807304593947,0.4692034890104642,0.4151973584699825
6.00000000000248,0.000547610856463055,0.0014286087716012968,0.0006050998668569176,0.7167138385199551,0.5208929845195005
9.99999999996657,0.0011437706885006993,0.002053485425966509,0.0016899633942070282,0.44181221513290014,0.7313258536714725
17.99995218390873,0.0019813623533182423,0.005742526494952301,0.003001366790374751,0.7143397234122508,1.1494835406410746
33.939980182362994,0.003141185061031922,0.0073845920982755844,0.005091470889702833,0.9343000019884589,1.9793041670638027
63.17263524443355,0.004600367111798292,0.01323263437020928,0.008744546053205958,0.6471753788188928,3.625744079351063


==> fig_data/error-2_maxr-64_n_iter-2.csv <==
srs,erm,itr,fix,rot,avg,theo
6.000000000002479,0.00041644623169688705,0.0004714641201701757,0.00043775028970605444,0.0004681775458594921,0.2091452691992769,0.3478730261276957
9.999999999802682,0.0009593752879493362,0.0012214904535334616,0.001205605869974159,0.0011773989302548418,0.34298079555408834,0.4842193214492734
17.999892034373964,0.0015051498252094838,0.0021444354066240366,0.0022015356928870387,0.0020591062022970417,0.9474017582649744,0.7547454710249549
33.910718653466496,0.00241726721695721,0.004981661271915412,0.0050312234212352034,0.004063108643103471,0.9278495763541169,1.2906019721631377
62.560004865989505,0.003724714534511044,0.007106400241059631,0.007366568546281402,0.006492643302934226,0.8407174594849461,2.3517539019929465


==> fig_data/error-2_maxr-64_n_iter-5.csv <==
srs,erm,itr,fix,rot,avg,theo
6.00000000000248,0.0005476108564630533,0.000570872294855022,0.0014286087716012866,0.0006050998668569225,0.2711159713277328,0.5208929845195005
9.999999999966569,0.001143770688500699,0.002041893245423396,0.0020534854259665024,0.0016899633942070286,0.2815478790276338,0.7313258536714725
17.999952183908725,0.0019813623533182357,0.004232812297559799,0.005742526494952267,0.003001366790374737,0.5516483595433217,1.1494835406410746
33.939980182362994,0.003141185061031904,0.006551638021369373,0.007384592098275545,0.005091470889702829,0.9382849517599925,1.9793041670638027
63.17263524443356,0.004600367111798277,0.011762882345277222,0.013232634370209375,0.00874454605320598,0.9056814187705903,3.625744079351063


==> fig_data/error-5_maxr-64.csv <==
srs,erm,fix,rot,avg,theo
7.00000000000245,0.0016275912430995664,0.020536976405049992,0.0011413059293935253,0.7876646912783771,0.4151973584699825
9.000000000002457,0.0008353134807965151,0.017401859255065426,0.001193938109029128,0.8257093102639866,0.5208929845195005
12.999999999953193,0.0014336032038773719,0.011175425660881113,0.0016337929808331575,0.7266754358799512,0.7313258536714725
20.99994422966421,0.0037033969920449946,0.018175244879703883,0.004587966919916087,0.9497321957908159,1.1494835406410746
36.93524387921606,0.00516279347008603,0.040392168033592746,0.007337693113580056,0.9967324321386712,1.9793041670638027
66.06390213583494,0.009530855724327797,0.11447251646314612,0.013559679939835955,0.9961554358697319,3.625744079351063


==> fig_data/error-5_maxr-64_n_iter-2.csv <==
srs,erm,itr,fix,rot,avg,theo
9.000000000002455,0.0006474682941065397,0.0010169022250045737,0.0027409102088627327,0.0007690575055487183,0.6446156992250973,0.3478730261276957
12.999999999734007,0.0011248035034595264,0.0015071755286341487,0.002924007274360455,0.0012020024994072237,0.9178438630172644,0.4842193214492734
20.999875308765198,0.0027035533462106396,0.003410280856223312,0.005063257303596976,0.0032828998304315314,0.9264382681016428,0.7547454710249549
36.904134884123735,0.004091641007276265,0.006520740969478436,0.011566269945927717,0.005403157040893586,0.9888478849408221,1.2906019721631377
65.43617671834036,0.007264477861069934,0.012457746205702348,0.029771080941765383,0.009514966416825437,0.9813056530818758,2.3517539019929465


==> fig_data/error-5_maxr-64_n_iter-5.csv <==
srs,erm,itr,fix,rot,avg,theo
9.000000000002457,0.0008353134807965294,0.00135673266336336,0.017401859255065405,0.0011939381090291308,0.7328116203309392,0.5208929845195005
12.999999999953193,0.0014336032038773684,0.0020249824179891613,0.011175425660881151,0.001633792980833171,0.9561630435887547,0.7313258536714725
20.99994422966421,0.003703396992045019,0.005156254295618779,0.018175244879703862,0.0045879669199161005,0.79263446640703,1.1494835406410746
36.93524387921607,0.005162793470086053,0.011286631704714665,0.04039216803359286,0.0073376931135801056,0.9678806497082713,1.9793041670638027
66.06390213583494,0.009530855724327807,0.01854091472454826,0.11447251646314602,0.013559679939835926,0.9708441664575792,3.625744079351063


==> fig_data/error_lowrank-10_reps-10_maxr-100.csv <==
rs,erm,fix,rot,avg
20,0.007750515228065731,0.00448488478179817,0.006244523955567295,0.8351027248267101
30,0.004250910381134991,0.00949537840295356,0.008108507561716213,0.9860957987388188
40,0.005570455034106759,0.00872727935930617,0.007908461981009538,0.9283541533896236
50,0.00614660321668963,0.008174177464720312,0.007079886825604164,0.986501873964237
60,0.006073992412506015,0.0075122987610360525,0.007375481520316567,0.9556453338264507
70,0.006040416065483795,0.007920617874108447,0.007644312957363577,0.9714950063740886
80,0.006397863490770392,0.007794071694656784,0.008040806001848503,0.978813753720928
90,0.0062240960555616474,0.007771198112912735,0.00795796148915448,0.9831157418629813
100,0.006208746988002802,0.007852139387514279,0.007944044445315983,0.9832930749982183


==> fig_data/error_lowrank-15_reps-10_maxr-150.csv <==
rs,erm,fix,rot,avg
30,0.010365927315288338,0.38326514805580897,0.02654344014188954,0.9858061048916636
45,0.018294327497953063,0.03788026258960046,0.020183089665083916,0.9853413472241062
60,0.017514506534469336,0.014630713453131838,0.020812127626554072,0.9688826908378145
75,0.018223546819258984,0.013317132137353499,0.0220133072458152,0.9923993400188887
90,0.018320464744546426,0.031675549852995755,0.022545729420944054,0.9835460953958681
105,0.017986589188676825,0.031758750733742694,0.02198966656370209,0.9917136480239083
120,0.018052172674497123,0.032033267921032324,0.021828328557788282,0.9524723560583593
135,0.018088133653595875,0.03224187143659116,0.021798146890600077,0.9743759716933451
150,0.018101155901758523,0.032374803300056404,0.02178288480746892,0.9778570631461252


==> fig_data/error_lowrank-20_reps-10_maxr-200.csv <==
rs,erm,fix,rot,avg
40,0.008613932818818042,0.059257353058531206,0.030812904184755473,0.9733111555480136
60,0.01859466916482211,0.0803281692550825,0.017087159629564655,0.9917748166134852
80,0.022182015752593924,0.0885472276209021,0.02660362075990058,0.9751393893626932
100,0.021143742337969715,0.07467489792546171,0.026035057923503732,0.9887745433784417
120,0.020933218633855707,0.07822717016908286,0.0265101415736652,0.994079751319741
140,0.0209009034453011,0.0792475650300477,0.026217055043539546,0.9837408007010853
160,0.02095072006860292,0.0793541309153183,0.026371464453497986,0.9927231878861691
180,0.02092995265316123,0.07928051100153245,0.02629403895842255,0.986412153580831
200,0.020925844612389458,0.07928563814445126,0.02628836014779741,0.9955303600635756


==> fig_data/error_lowrank-5_reps-10_maxr-50.csv <==
rs,erm,fix,rot,avg
10,0.003278081874570166,0.0035598018604025977,0.002759641166540588,0.7258077859792811
15,0.0075141507090926134,0.00978955282899998,0.006056507637235403,0.7964520222868654
20,0.0072704402184941425,0.006948847301909748,0.006255637912445955,0.8016690272436751
25,0.004381270275475396,0.006536000512446255,0.005213461627316802,0.8364356382832764
30,0.005913189357625271,0.0056911805192550145,0.0041043559370629356,0.569368168335922
35,0.006176974504811758,0.009548309993033672,0.009176077464592064,0.8597361276317591
40,0.005183704874213074,0.00846546268501218,0.008637680002933912,0.6834467494838888
45,0.0048280984152515955,0.005178062303925321,0.005369578400547047,0.9432921567766643
50,0.005213820154132123,0.005771855188981697,0.006026811266640883,0.7139560020215161


==> fig_data/error_machines-16_reps-5.csv <==
m,erm,fix,itr,rot,avg
10,0.001668697102377506,0.0018812528547585902,0.0018811388878659102,0.0018812214671932454,0.708795721833796
25,0.0016686971023775182,0.0020078824787515006,0.0020512596776218516,0.0020419433249631814,0.8970043211969345
50,0.0016686971023775056,0.0015007248789138217,0.0016389102703463128,0.0016280649874810937,0.8558563777703438
75,0.0015851561205635668,0.0018492784814038345,0.0017269813805038518,0.001767914321557663,0.9142968570027478
100,0.0016445972661692106,0.0023978056084348323,0.0025852666205211177,0.0023568573826365778,0.9486727525686666
125,0.0016686971023775038,0.0030929557366827136,0.0025140791804554277,0.0024701999224925227,0.9575999306243823
150,0.0024792736269164334,0.008491084840975183,0.0034483045451665544,0.0030581870394195635,0.9671498383837938
175,0.0022503886589402165,0.01828807478088599,0.005584564002594949,0.00440403212844738,0.9911569230092485
200,0.0017620232148083045,0.039169169707645904,0.0044377895964915065,0.00304086612885476,0.9123894341469807


==> fig_data/error_machines-2_reps-5.csv <==
m,erm,fix,itr,rot,avg
10,0.0006800864100221452,0.0007431473931262123,0.0007432028388688663,0.0007429785700932161,0.2239967327862181
25,0.0006861528352046888,0.0007125817392794579,0.0007117212248177472,0.0007087115437200033,0.19085284460370594
50,0.0006861528352046823,0.0007395422438541256,0.0007362621224555034,0.000735994200405336,0.32504614687785194
75,0.0003663731908993673,0.00041677237673427034,0.00041578403398189026,0.0004140045989693304,0.269363993524699
100,0.0006095553076627682,0.0005748226842073396,0.0005747334743452455,0.0005870893202452247,0.5987920628265404
125,0.0006861528352046886,0.0007411850788059228,0.0007376285388628276,0.0007402032142251743,0.1962593948594049
150,0.00087855152511642,0.0008425020004285716,0.0008355476464452328,0.0008051490220948516,0.31556199282141517
175,0.0005361916666766282,0.0007420147992072102,0.0007667845749923021,0.0006591243534489439,0.34698799389024987
200,0.00063730875067784,0.0004901469049768836,0.000497211125094457,0.0004937242520462855,0.6238542901749738


==> fig_data/error_machines-4_reps-5.csv <==
m,erm,fix,itr,rot,avg
10,0.0009048915717972301,0.0008990751515743876,0.0008996462024035412,0.0008999430944115443,0.21297711103441808
25,0.0009048915717972129,0.0007828203859434913,0.0007866679792253573,0.0007893509947047263,0.23218971343466946
50,0.0009048915717972206,0.0008151784789547093,0.0008217282823869893,0.0008260236826493466,0.4700927330152752
75,0.0007194451042315225,0.0006882700444372657,0.0006848038455365627,0.0007010056076906391,0.563784196050332
100,0.000860865031931602,0.0007853689899717204,0.0007919920402091355,0.000811847822608578,0.46384409566753043
125,0.0009048915717972155,0.0007567001238846115,0.0007750436450875526,0.0007961784735979985,0.5680887157613269
150,0.0010025822110772175,0.0012703726606183442,0.001155674913682314,0.0011208769207467256,0.7438795266384418
175,0.0009699603774070709,0.0013348298702457499,0.0014256080780425445,0.0013139745713702106,0.8209470909694613
200,0.0009127550026141165,0.0009140575345123424,0.0008775739584677195,0.0009139147209055034,0.7031010912181553


==> fig_data/error_machines-8_reps-5.csv <==
m,erm,fix,itr,rot,avg
10,0.0009362199890064589,0.0009036720241013142,0.0009031483859143758,0.0009040997391335806,0.36040564935758784
25,0.0009362199890064656,0.0009903059295547612,0.0009579980344718969,0.0009578704435358635,0.6304958292267988
50,0.0009362199890064612,0.0012350355998277328,0.001145332775051509,0.0011493794814743633,0.5434062669303248
75,0.0013243401136133317,0.00136041544221373,0.0013203429046762445,0.001323115583937272,0.7119312158644039
100,0.001035266317926649,0.0012044721237886853,0.0010563655046572985,0.0010130396125308779,0.8607028509358475
125,0.0009362199890064593,0.0015467713163955488,0.0010218518197841785,0.0009125450759908619,0.8772124925236866
150,0.0020442727942086404,0.0026177388079261323,0.0018549667572276799,0.0019522583008894667,0.8380713277774821
175,0.0020309922015976133,0.002687427626083474,0.0016474158540015157,0.0019105069633355883,0.8272749347971754
200,0.0011526420080591939,0.003916663530556502,0.0024331312455415583,0.0018877558016197945,0.9497933251974964


==> fig_data/error_niter-15_srank-16-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.7407268591060192,0.2896770074282818,0.21372926313247415,0.9989869037305082,0.2681505931262836
128,0.5217181485556588,0.22260067304935233,0.12161868600753684,0.9908301229822807,0.20943567035373192
256,0.24245218604705923,0.14582418686737622,0.0985340442360549,0.9768526345828819,0.13839780305204252
512,0.4006876205531254,0.058456865957453176,0.0428614437189107,0.9884817950901897,0.051350065550544964
1024,0.053079439117285396,0.052935696777410154,0.04772719796124421,0.9047688168597097,0.05242390556422616
2048,0.026756432223912656,0.02609003817217438,0.02875585994078585,0.9914233424520342,0.02658217417043807


==> fig_data/error_niter-15_srank-2-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.18131735267160692,0.2762681426349552,0.13535041755536828,0.9644670888483158,0.25187418901705255
128,0.061686644964377556,0.06492769491183253,0.07331059384760649,0.6539169001049521,0.04705706005587411
256,0.07064367162588323,0.062784302578648,0.03441006388834102,0.9910119671634883,0.04473098469093195
512,0.04164728917828916,0.041538095793565516,0.04231263588354572,0.6819395489630695,0.04182783724049774
1024,0.05401426106344486,0.05403667724598543,0.0380776697841368,0.19416012762799878,0.050090519230546825
2048,0.030371274689995214,0.030414319077524773,0.02944463979894841,0.2234750063950679,0.03028126679317704
4096,0.0083931418221683,0.00838916071457453,0.008966843941272472,0.3859213937490783,0.008372799586480087
8192,0.010531342339258579,0.010529553951904842,0.010958647923485143,0.22852518988068782,0.010543163318780335


==> fig_data/error_niter-15_srank-32-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.9939115610259672,0.7570157772728783,0.23544252997837978,0.9999652803841657,0.3545551570891469
128,0.7308984101003602,0.31272285663131305,0.13969178893287587,0.9984815370033759,0.23824064401984082
256,0.5721525633402388,0.22562249318649363,0.11109268737009237,0.992720893421084,0.16887337930163412
512,0.21817566013470266,0.09501964602786626,0.07857122516799692,0.9976547991361104,0.09235527230017335
1024,0.061308409310058,0.05166885323543366,0.051194793684322525,0.9960042538636799,0.05158022743952336
2048,0.03392424789690415,0.033094066422133424,0.033367658254641754,0.9753349807834119,0.03327665376896431


==> fig_data/error_niter-15_srank-4-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.8475243590324093,0.2283244004082662,0.10097469620538987,0.9918862097995046,0.15338564617904138
128,0.3138818846569141,0.1469724199356024,0.10123512959836073,0.8303975224551225,0.1340154029226691
256,0.06392023732644664,0.06229407966229612,0.047323193328923506,0.9571256026679026,0.0587708028419794
512,0.08144847105237703,0.08137397086358589,0.07202347801451701,0.707201009789847,0.07912042369754389
1024,0.059928103578531164,0.059799113851907795,0.059439200804007684,0.5495358347183623,0.058919144953449215
2048,0.02654923948052848,0.026587988300649405,0.024389908397332263,0.9801612594470207,0.02658464040548663


==> fig_data/error_niter-15_srank-8-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.23790135498476564,0.18571274308524383,0.1626366746408907,0.9834284582060722,0.1738570348595092
128,0.20523487248573458,0.19529113305449425,0.107546117728426,0.9837671150274794,0.1609833834891059
256,0.08917169461849274,0.08424876657549747,0.10461932654665637,0.934286127291516,0.09165801830419255
512,0.09616708996859905,0.0930282262060143,0.08440839470405409,0.8856992311545602,0.08330906034983263
1024,0.03668987728004267,0.03615825542395071,0.034133816324477956,0.6702223483616886,0.035682590032765166
2048,0.021774749577900248,0.022095012150666903,0.022280522229125067,0.6220513294790657,0.022052507082937867


==> fig_data/error_niter-2_srank-16-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.7407268591060192,0.5311108434787712,0.21372926313247415,0.9989869037305082,0.2681505931262836
128,0.5217181485556588,0.3817876058389021,0.12161868600753684,0.9908301229822807,0.20943567035373192
256,0.24245218604705923,0.1588482198956619,0.0985340442360549,0.9768526345828819,0.13839780305204252
512,0.4006876205531254,0.07037317446469067,0.0428614437189107,0.9884817950901897,0.051350065550544964
1024,0.053079439117285396,0.052918774431480235,0.04772719796124421,0.9047688168597097,0.05242390556422616
2048,0.026756432223912656,0.02610203464667805,0.02875585994078585,0.9914233424520342,0.02658217417043807


==> fig_data/error_niter-2_srank-32-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.9939115610259672,0.9678558223776357,0.23544252997837978,0.9999652803841657,0.3545551570891469
128,0.7308984101003602,0.5051460423482922,0.13969178893287587,0.9984815370033759,0.23824064401984082
256,0.5721525633402388,0.3183797720834896,0.11109268737009237,0.992720893421084,0.16887337930163412
512,0.21817566013470266,0.10829041145490213,0.07857122516799692,0.9976547991361104,0.09235527230017335
1024,0.061308409310058,0.05141051203815352,0.051194793684322525,0.9960042538636799,0.05158022743952336
2048,0.03392424789690415,0.03309014197776085,0.033367658254641754,0.9753349807834119,0.03327665376896431


==> fig_data/error_niter-2_srank-4-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.8475243590324093,0.5854536818655228,0.10097469620538987,0.9918862097995046,0.15338564617904138
128,0.3138818846569141,0.15175523857689796,0.10123512959836073,0.8303975224551225,0.1340154029226691
256,0.06392023732644664,0.062332271057300666,0.047323193328923506,0.9571256026679026,0.0587708028419794
512,0.08144847105237703,0.08137394284151739,0.07202347801451701,0.707201009789847,0.07912042369754389
1024,0.059928103578531164,0.05979898786177236,0.059439200804007684,0.5495358347183623,0.058919144953449215
2048,0.02654923948052848,0.026587892373324633,0.024389908397332263,0.9801612594470207,0.02658464040548663


==> fig_data/error_niter-2_srank-8-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.23790135498476564,0.1723355427832734,0.1626366746408907,0.9834284582060722,0.1738570348595092
128,0.20523487248573458,0.19612642165360394,0.107546117728426,0.9837671150274794,0.1609833834891059
256,0.08917169461849274,0.08438912228881877,0.10461932654665637,0.934286127291516,0.09165801830419255
512,0.09616708996859905,0.09308682410895212,0.08440839470405409,0.8856992311545602,0.08330906034983263
1024,0.03668987728004267,0.03616892051146673,0.034133816324477956,0.6702223483616886,0.035682590032765166
2048,0.021774749577900248,0.022092387326251683,0.022280522229125067,0.6220513294790657,0.022052507082937867


==> fig_data/error_niter-5_srank-16-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.7407268591060192,0.3276175966517135,0.21372926313247415,0.9989869037305082,0.2681505931262836
128,0.5217181485556588,0.22900942692921608,0.12161868600753684,0.9908301229822807,0.20943567035373192
256,0.24245218604705923,0.14591850331059833,0.0985340442360549,0.9768526345828819,0.13839780305204252
512,0.4006876205531254,0.058461367286097535,0.0428614437189107,0.9884817950901897,0.051350065550544964
1024,0.053079439117285396,0.05293569570606184,0.04772719796124421,0.9047688168597097,0.05242390556422616
2048,0.026756432223912656,0.026090038249516896,0.02875585994078585,0.9914233424520342,0.02658217417043807


==> fig_data/error_niter-5_srank-2-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.18131735267160692,0.27626813138955614,0.13535041755536828,0.9644670888483158,0.25187418901705255
128,0.061686644964377556,0.06492736074010819,0.07331059384760649,0.6539169001049521,0.04705706005587411
256,0.07064367162588323,0.06278430257306579,0.03441006388834102,0.9910119671634883,0.04473098469093195
512,0.04164728917828916,0.04153809581758244,0.04231263588354572,0.6819395489630695,0.04182783724049774
1024,0.05401426106344486,0.05403667724586505,0.0380776697841368,0.19416012762799878,0.050090519230546825
2048,0.030371274689995214,0.030414319077526515,0.02944463979894841,0.2234750063950679,0.03028126679317704
4096,0.0083931418221683,0.008389160714574665,0.008966843941272472,0.3859213937490783,0.008372799586480087
8192,0.010531342339258579,0.010529553951904868,0.010958647923485143,0.22852518988068782,0.010543163318780335


==> fig_data/error_niter-5_srank-32-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.9939115610259672,0.834848002597684,0.23544252997837978,0.9999652803841657,0.3545551570891469
128,0.7308984101003602,0.3244589411896082,0.13969178893287587,0.9984815370033759,0.23824064401984082
256,0.5721525633402388,0.22666228843397027,0.11109268737009237,0.992720893421084,0.16887337930163412
512,0.21817566013470266,0.09506288433287824,0.07857122516799692,0.9976547991361104,0.09235527230017335
1024,0.061308409310058,0.05166875409830073,0.051194793684322525,0.9960042538636799,0.05158022743952336
2048,0.03392424789690415,0.0330940660277831,0.033367658254641754,0.9753349807834119,0.03327665376896431


==> fig_data/error_niter-5_srank-4-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.8475243590324093,0.2297094019145731,0.10097469620538987,0.9918862097995046,0.15338564617904138
128,0.3138818846569141,0.14697265069769136,0.10123512959836073,0.8303975224551225,0.1340154029226691
256,0.06392023732644664,0.06229408081195494,0.047323193328923506,0.9571256026679026,0.0587708028419794
512,0.08144847105237703,0.08137397090475279,0.07202347801451701,0.707201009789847,0.07912042369754389
1024,0.059928103578531164,0.05979911385084453,0.059439200804007684,0.5495358347183623,0.058919144953449215
2048,0.02654923948052848,0.02658798830063139,0.024389908397332263,0.9801612594470207,0.02658464040548663


==> fig_data/error_niter-5_srank-8-gap-0.10.csv <==
n,fix,itr,erm,avg,rot
64,0.23790135498476564,0.18562271697342525,0.1626366746408907,0.9834284582060722,0.1738570348595092
128,0.20523487248573458,0.1953291957567307,0.107546117728426,0.9837671150274794,0.1609833834891059
256,0.08917169461849274,0.08424881227454052,0.10461932654665637,0.934286127291516,0.09165801830419255
512,0.09616708996859905,0.09302822600119068,0.08440839470405409,0.8856992311545602,0.08330906034983263
1024,0.03668987728004267,0.03615825551803794,0.034133816324477956,0.6702223483616886,0.035682590032765166
2048,0.021774749577900248,0.022095012149343427,0.022280522229125067,0.6220513294790657,0.022052507082937867


==> fig_data/error_normal-16_reps-5.csv <==
n,erm25,fix25,avg25,erm50,fix50,avg50
25,0.015598318303512682,0.636699738664452,0.9795415814575177,0.006818052444355802,0.17843818650830107,0.9863012953410211
50,0.009333340805726462,0.014005658491681519,0.946272148336948,0.003942344949895922,0.008076468444143333,0.9931840366458637
75,0.007208566918279549,0.010784082803038669,0.8867929490640934,0.003254738905499107,0.0050388970108607035,0.9303941908978406
100,0.004178773962558533,0.005128857237245153,0.8983692715783629,0.0019661002151435463,0.0023206670324029096,0.9002923024443502
125,0.004120355915950127,0.004315509205873269,0.8973010453004712,0.001417308796359578,0.0020227919336008723,0.8567287025335911
150,0.0019285277886787442,0.0024762868894413785,0.9012988170593135,0.001351656512942121,0.0016663025173933818,0.8784442992884427
175,0.0025699798011171284,0.0026933669652406205,0.904627375366102,0.001232644937557218,0.001360843381131615,0.8569805377398522
200,0.002095321648209215,0.00226596357546368,0.774384564697841,0.0008130259574969731,0.001083274000729914,0.7765291671470689
225,0.002217028144679123,0.0023905656111631217,0.7781397064027324,0.0008590008812673572,0.0010997200246700902,0.8747201331694937
250,0.001475957005687441,0.0014630945862646302,0.6573326386108082,0.0008442864815361573,0.000807054268357626,0.767516562437966
275,0.0015591703426702194,0.0015216073778922955,0.8888620975093966,0.0009112654478703654,0.000969203258093523,0.7667471804687807
300,0.0011544368343804157,0.0012734117930884841,0.5802576756149941,0.0007550573884951883,0.0009202836159479027,0.7712718581733701
325,0.0013969480392935138,0.0014420561531495182,0.6555832225669257,0.0009606480642698294,0.0009774043501613293,0.6489708356134669
350,0.0014270646894823454,0.001552811813862387,0.8020264499393743,0.0006486534573532849,0.0007542812341071656,0.7007948615263387
375,0.0011426569701271862,0.0012982603055847262,0.5813202764750061,0.0006657616746642556,0.0007440349236544362,0.8834359430664447
400,0.001215605255872256,0.0012763006696590077,0.650573587128495,0.0007578029317290525,0.0007822892279790265,0.7212100084134468
425,0.000804723565515505,0.0008982460658865796,0.803493264092074,0.000563315381054312,0.0005813969053782173,0.6704401679800747
450,0.0008569002434376558,0.0008516466111276545,0.6410038372780489,0.0004593213577474118,0.0004993214286214572,0.8311264552298241
475,0.0007208339174741576,0.0006923122787411123,0.7288222141888651,0.0005892881264747202,0.000581976765269652,0.5647322494945635
500,0.000819975526974164,0.0008752614948532237,0.6115812067952296,0.00042395337868147726,0.00048224236208017234,0.6105609467351056


==> fig_data/error_normal-1_reps-5.csv <==
n,erm25,fix25,avg25,erm50,fix50,avg50
25,0.013901178622596846,0.018148466887218807,0.4168466931579268,0.005572306523463276,0.008403330797541127,0.4946616232381049
50,0.006362110018055064,0.009728296364415122,0.5865588033608369,0.0025820525278405604,0.0031153647179734943,0.5554778985016708
75,0.004494180852932706,0.005215853129004728,0.3541921897369873,0.002559366060942112,0.002935432409891401,0.5427417014226787
100,0.0034534722283378386,0.003904370216246496,0.28252515390284494,0.0017457839174577726,0.0017302728141444692,0.17469770061671247
125,0.003267797670576568,0.003658448311162307,0.061962284060348136,0.0019702436855575088,0.001958471048731249,0.29910430362202145
150,0.0026021457440719292,0.0027166466754755753,0.28199997562980167,0.0013192923265433047,0.001449020784335556,0.38402207484423734
175,0.001714657937079804,0.001946225335221657,0.3800756791147329,0.0009308117491779462,0.0008926866112415454,0.10059840354062681
200,0.0026040912466412255,0.002634165020458868,0.3741757712293869,0.0008546894929449403,0.0008689571894779433,0.27590680655248867
225,0.0019644335011857767,0.0020061492297547712,0.2458221662426653,0.000646978366349356,0.0007303003451800345,0.4334181642457673
250,0.0013067964664518362,0.001353995860176875,0.4121949069563957,0.0006022656685608083,0.0006522076289345858,0.03249398540087646
275,0.0014457980258980898,0.0013686934021427803,0.15477891997370086,0.0005604481193266305,0.0005588980029610245,0.24111057858216892
300,0.0012419355056159246,0.0012460040272653976,0.15793319361770636,0.0005481416601430265,0.000553280402185747,0.267983038570455
325,0.001046336008033446,0.0010289606721253168,0.14507454739774822,0.000503188435282665,0.000491565314448583,0.17041421443937693
350,0.0009180348228834198,0.0009504680043512122,0.08843651617996895,0.0004117504345639655,0.00043121790135269047,0.2753185001968708
375,0.0009939634984837743,0.000979360391065752,0.2143943823815428,0.0004299170945678797,0.0004415740625805068,0.0850044656335374
400,0.0011431461433988517,0.001158810291186212,0.20653071290815433,0.0003542606683618188,0.00034339310808459997,0.2985324627640753
425,0.000981079521884832,0.0010114980037070505,0.09931817275373753,0.00045960642729181406,0.00048189070413753675,0.01968879668755282
450,0.0008806178661547032,0.0008760628199324163,0.08861972326356031,0.0003419081099054424,0.0003449898248478814,0.2135567670020762
475,0.0006820104287622546,0.0006986244297650666,0.07127461564653789,0.0004897065655561226,0.000487649125035022,0.06124964158891557
500,0.0009120207356106425,0.0008846271582546216,0.16666406434798503,0.0003059985938865497,0.0003072813036267315,0.07348603979726506


==> fig_data/error_normal-4_reps-5.csv <==
n,erm25,fix25,avg25,erm50,fix50,avg50
25,0.01665452846071564,0.022090681272767032,0.7931103188522988,0.006019091932861926,0.012211567969083298,0.8904188005520541
50,0.008264045451562101,0.009381553635542052,0.7070833065448314,0.0037272505440061427,0.004142578711531235,0.7522553335934562
75,0.004955675433938918,0.005541943681818137,0.6168874860801781,0.0025731816303276047,0.003576332620855052,0.6470172644583867
100,0.0035373202080664244,0.0037797961020597896,0.6756614984470563,0.0023342341256117937,0.0024710843422186663,0.4435317012718068
125,0.0029172344359835794,0.003221836839393987,0.45756192500563014,0.00208061012937762,0.0024187119723343073,0.6622724751673393
150,0.002553431152131783,0.0024633547136721124,0.5551990197685465,0.0014413223687005177,0.0015328454537395764,0.5276561782384361
175,0.0034402758668859806,0.003074133107395112,0.501286114365237,0.0008777840516379998,0.0009280198244222047,0.4619820253573684
200,0.0022021914210755282,0.0020800323324843455,0.5879546798245635,0.0008915412933223575,0.0009589946431343779,0.547989922127553
225,0.001839899057726631,0.0018961629258984034,0.2792205169601079,0.000911261650742942,0.0010351692710652886,0.42812364432512107
250,0.0016250691282086247,0.0017786827561238696,0.3442207802100184,0.0009575640226015562,0.0009866967960677996,0.40367885186281144
275,0.001849163463887625,0.0018667229095730201,0.33014829389539935,0.0007556405200561903,0.0007877608465111307,0.4726629032360514
300,0.0014918471425306092,0.0015338935131909044,0.46141109878788783,0.000610635138460737,0.0005816341820488652,0.5954592716363835
325,0.001026438028640488,0.0010025826415926572,0.37531564033315207,0.0005321582201964915,0.0005422979881058583,0.27290361329820956
350,0.0010482535385764845,0.001150122533036636,0.4053078310379081,0.00044838052023336833,0.0004196629559020725,0.8050447437432249
375,0.0013356151262941365,0.0014317824556524068,0.3770494231048511,0.0005907429278417603,0.0005762263892286443,0.3257548312744144
400,0.0010280757743845017,0.0010321922405921993,0.1545390175033064,0.000647707374146584,0.0006520112857234752,0.432887598209145
425,0.0007649381706920616,0.0007342327251823206,0.5616103582967195,0.0005097593518698647,0.0005297814804759609,0.09911411468431526
450,0.0009101301393070925,0.0009182575255032098,0.161613118936269,0.0004025270787368659,0.00040375207272247535,0.2231546088097322
475,0.0006016082940200077,0.0006530557736330424,0.3314963081652578,0.00044152588087834803,0.0004212815933248893,0.3129118169585497
500,0.0007228718766975286,0.000772948015053606,0.1485965675978727,0.0003771024195150012,0.00038366059518285403,0.44659933399904295


==> fig_data/error_normal-8_reps-5.csv <==
n,erm25,fix25,avg25,erm50,fix50,avg50
25,0.015607741371595629,0.10994312778688224,0.9700194887166385,0.009926368023587949,0.02703769483864483,0.9538467442809105
50,0.006035872945147524,0.010516268199633512,0.8307149249691401,0.0038924460416633693,0.00585075559638079,0.9526194977545641
75,0.005638157366989939,0.006530387309221328,0.7623690180389022,0.002573909575229481,0.002948439617405743,0.7961234731717524
100,0.0040479815751516155,0.005077074307265556,0.5607638206725154,0.0031291707105158646,0.003733334058841824,0.9558022204553815
125,0.0034487906332155323,0.0037633894455788705,0.713409332496216,0.0017942600862552282,0.002020468077796896,0.7558406608982036
150,0.002450040831279174,0.0027978997560363346,0.9499692778477291,0.0013026392861864838,0.0014507642261418364,0.5914579238515887
175,0.0027495577795952813,0.0028978050552133524,0.6572967749963461,0.001058966241468128,0.0013222726139633762,0.6459220361890996
200,0.0018444065792362235,0.0018507463697199785,0.8409617782065499,0.001416637438551719,0.001398915348580187,0.6847005189932489
225,0.0023522704642932476,0.0024522082739692696,0.7244044183236577,0.0010862802636371414,0.0011497370110427987,0.855752733662217
250,0.0013611893880217793,0.001317721620523986,0.7526933007309676,0.0010865405201322003,0.0011745612707786913,0.7603421508890478
275,0.0016490824875500722,0.0017510663241790052,0.8764290239978987,0.0007739577841381779,0.0007780492545351082,0.7141627941502129
300,0.0012203860188900796,0.0012751496299768612,0.6288203566560892,0.00056756644168101,0.0006018189938524293,0.579965234641068
325,0.0013556643279457711,0.0014353397171569598,0.6481544030619407,0.0006256858712643887,0.0007029832438014621,0.6365946081493867
350,0.0009878555811819168,0.0011071543981424031,0.4020669662742672,0.000612510996100766,0.0006114699400018638,0.6229034412081995
375,0.0011799365626477185,0.001145275797820881,0.44249956354502584,0.0006448450258991836,0.0006276325973812935,0.5795920014290539
400,0.000860020522597847,0.000863878742912132,0.6441590254584907,0.0004062171080678482,0.000430870749414964,0.6853761646824783
425,0.0007715022558275407,0.0008429385247386963,0.3828346969061631,0.00045113490406843774,0.0004715774554176772,0.4265484618928334
450,0.0009278484751752929,0.0009428992568626197,0.3813408179925856,0.0004696753531358598,0.0005262749312860326,0.4901156730606372
475,0.0006130797396393513,0.0006228564869776305,0.5313363391850843,0.0004701284632901946,0.0005283434926120817,0.6039056270582137
500,0.0008173846218287855,0.0008470474445304868,0.5734312503546304,0.0003218942745137248,0.00034940564502930065,0.5020628667800084


==> fig_data/error_quadsensing_100x10_n_iter-10.csv <==
i,fix,erm
1,0.9444388170263646,0.39977061235069994
2,0.40545484816841904,0.2824042422596474
3,0.33288831935327456,0.23568255197463597
4,0.26450021896321024,0.19842303476673728
5,0.24457889748183873,0.17290959690238497
6,0.21939797655278714,0.16007881075716848
7,0.20564668277945172,0.15354681819915902
8,0.1704554044673082,0.13369547860155617


==> fig_data/error_quadsensing_100x2_n_iter-10.csv <==
i,fix,erm
1,0.40906314445046277,0.32456939373524407
2,0.3173885592675952,0.22815709529317335
3,0.2183027112000622,0.18080272384908536
4,0.17511874869914626,0.15880608394071544
5,0.15867053001453024,0.14108171997675584
6,0.13219895630977982,0.12349092051997138
7,0.13401833043803368,0.11659966651201507
8,0.12142297852757693,0.10973772903264023


==> fig_data/error_quadsensing_100x5_n_iter-10.csv <==
i,fix,erm
1,0.4766116767385407,0.33949192358133656
2,0.28451462401948013,0.22906929924221922
3,0.2530084411121238,0.1803472729278158
4,0.22793704196374823,0.1763554409524609
5,0.15965202001629855,0.14718824130092534
6,0.14224501867872733,0.1281804653294929
7,0.14378374929684326,0.1330413073206036
8,0.12141971385147109,0.11757597582242811


==> fig_data/error_quadsensing_200x10_n_iter-10.csv <==
i,fix,erm
1,0.607936574317709,0.3800843792998134
2,0.46337967027091764,0.2683936007886233
3,0.3481184978394387,0.22113689270760745
4,0.2776350474150667,0.1819783074258121
5,0.22633073673490928,0.17452784687627373
6,0.1981525474390489,0.15210366271106915
7,0.16426566808581383,0.13765936752320626
8,0.1594885002025601,0.13244541063154888


==> fig_data/error_quadsensing_200x2_n_iter-10.csv <==
i,fix,erm
1,0.5321537512036134,0.3389836226050012
2,0.3253816325457025,0.20942859129579802
3,0.21260602530188658,0.1631682537319976
4,0.17969975222931386,0.14552073484401742
5,0.14909986324437344,0.13470331711648928
6,0.14304765394759814,0.12957966867769086
7,0.12410258580915717,0.11319400189990893
8,0.11156042760417044,0.10126465361637375


==> fig_data/error_quadsensing_200x5_n_iter-10.csv <==
i,fix,erm
1,0.5475681683576014,0.31546048800967713
2,0.3300202124130812,0.2433578838943965
3,0.2423924844054165,0.18431955037329747
4,0.1966309034001451,0.15333212848823868
5,0.16695161474992418,0.14276099619706692
6,0.15229049133866993,0.14001791118334503
7,0.13255699676178034,0.12318677293068579
8,0.12075206614776848,0.11303455324969652


==> fig_data/error_stablerank-16_reps-5.csv <==
r,erm,fix,one,rot
1,0.0014285884203908466,0.001638699499383865,0.001638699499383865,0.001613668635652226
2,0.0016206949743314562,0.0017472869977335135,0.001784203167925316,0.0017050654856678633
3,0.001957046493109881,0.00320271152175498,0.004661097986310974,0.0026975796464816263
4,0.0015601137402926613,0.002371335052072535,0.0023580900941280476,0.002230932178391374
5,0.001484485406572337,0.00203201796170994,0.002442509323191931,0.0019365928758085147
6,0.003271733424057658,0.003456758932336337,0.0038255452181631833,0.0032441455817147284
7,0.0033735552988996787,0.004255386884928762,0.006125603111604613,0.004216213615892391
8,0.0032580717416101934,0.004457399546644641,0.006029103079933367,0.004373583184255493
9,0.0025121874077475175,0.0037316219493129742,0.010518254963438271,0.00291552630131446
10,0.0031702351450308497,0.004617960899392358,0.016943013802714218,0.004347821405181439


==> fig_data/error_stablerank-24_reps-5.csv <==
r,erm,fix,one,rot
1,0.0017468982326045988,0.0020962998423086597,0.0020962998423086597,0.002077934537911476
2,0.002229029040000071,0.002355515117899068,0.0028889833755874274,0.0022547038453831127
3,0.0031293102177657067,0.0036110471018336856,0.004688468065329458,0.0033806743782709304
4,0.002541905280227042,0.003532798141552208,0.004355181559835235,0.00305475250845389
5,0.002682201226972451,0.004857342367238579,0.005281991380048752,0.003537531918792757
6,0.003757998955450957,0.00478344870432778,0.0060815178335390145,0.0038865013253814476
7,0.003484690583150406,0.004335460335659998,0.009028683452222344,0.0034353827115907684
8,0.004168018209367714,0.005023818807455849,0.008612385638475287,0.005113486275813635
9,0.0035675993597977856,0.0049525370482747235,0.026396564047318726,0.004377657849038271
10,0.004284562931540127,0.008501536531655517,0.014362780066342638,0.005725746681740444


==> fig_data/error_stablerank-32_reps-5.csv <==
r,erm,fix,one,rot
1,0.002134746152548262,0.002891496863684402,0.002891496863684402,0.00272528289931526
2,0.002662997210417498,0.003418846389286923,0.0036748326594527644,0.003385322416238343
3,0.003904860474863278,0.005205707636237106,0.006042075317544257,0.004409999940600182
4,0.003451832536239473,0.004488600532862053,0.006753878935056704,0.004334845144729008
5,0.0037955818603906608,0.005386208775937826,0.007604787524003256,0.004808112261227847
6,0.004001527343659614,0.005658889575243109,0.008874299155437642,0.0046204292425767865
7,0.004447475451690415,0.005024798005978866,0.01331218548290711,0.004829458611230089
8,0.005444162966475718,0.007405049387591296,0.013639521156124062,0.006873001877938038
9,0.004637232816086509,0.0072943460765623885,0.047792006469399864,0.005900308069694345
10,0.005109178910495124,0.009879260532925883,0.02537134226596776,0.007462111102750274


==> fig_data/error_theory-10_gap-0.20.csv <==
n,fix,erm,theo
128,0.059227825361786,0.050734758541606244,1.0
256,0.0506013133657574,0.043431735545245716,1.0
512,0.019956518222817597,0.01899914741255055,0.8434772353093994
1024,0.013825691844226289,0.012889880209329267,0.44590174501816304
2048,0.011710636689831959,0.011512887022241526,0.2404536896566836
4096,0.010339269170669003,0.010249652679469647,0.13289134304715455
8192,0.005920713167075687,0.0059361068869033095,0.07560015275814168
16384,0.00500720672355123,0.0049899795983451,0.0444112847090761


==> fig_data/error_theory-20_gap-0.20.csv <==
n,fix,erm,theo
128,0.13386051716536668,0.07264755111253134,1.0
256,0.04666226227290375,0.03280995903875298,1.0
512,0.027643228835453424,0.0318840092066779,1.0
1024,0.020410433062164685,0.01802083316032911,0.6400828980968937
2048,0.012912839557447101,0.012368788279499887,0.3396502983155501
4096,0.008697682113949516,0.008952576048224586,0.1839491034348775
8192,0.00618507938470459,0.006336343906477226,0.10214118161284032
16384,0.004570792583865117,0.004491163225969245,0.058384228420821145


==> fig_data/error_theory-5_gap-0.20.csv <==
n,fix,erm,theo
128,0.038023984093534476,0.03880031851689087,1.0
256,0.03651917779123813,0.0421512803290239,1.0
512,0.016212177259806056,0.015241776528405587,0.6513434249712976
1024,0.013827167356405568,0.013214555611601272,0.3481656466874443
2048,0.009441344664414097,0.009645322009726176,0.1904342821509909
4096,0.005936639344607218,0.005974524795070376,0.10708660714516718
8192,0.0052532665124211874,0.0053141476818820525,0.06214824990291014
16384,0.0035022811624731637,0.003503990766439034,0.037305134415149446


==> fig_data/error_uniform-16_m-25_reps-10.csv <==
n,erm,fix,one,rot
50,0.26390738531250746,0.46407726889638135,0.6894764105664557,0.3620518815358243
100,0.2905778575651598,0.23197459886011118,0.4077116355993554,0.26160002131301985
150,0.12315408762834837,0.24335307642422865,0.43543427460118567,0.10510534558136089
200,0.33274069475391793,0.22831537380255296,0.4177333170730494,0.2067892708880469
250,0.1470568000559315,0.1571979033312157,0.22067388970432433,0.1360922790764112
300,0.13365731870730885,0.19021207633144233,0.28737907308410626,0.12094332243428527
350,0.10141114358215106,0.05734708455286003,0.15866311684683015,0.07148454063240159
400,0.023333643717182738,0.10089240126304615,0.14657213158882926,0.05557592441822914
450,0.11304727309212341,0.09672776637795574,0.25736377112521025,0.1259351996419698
500,0.029694022530076282,0.03728268111122672,0.1082218653404357,0.020089625284297318


==> fig_data/error_uniform-4_m-25_reps-10.csv <==
n,erm,fix,one,rot
50,0.03690301585790183,0.041016281280698536,0.19973747782379886,0.03186005114496797
100,0.022536227507634204,0.05074154748696584,0.03270690448250489,0.0549756747602847
150,0.05275179938873018,0.1096475814297911,0.10996793764558987,0.08233577953109547
200,0.006920221033603675,0.03518581038958343,0.05449617753267848,0.028019695938433786
250,0.0013112731844834359,0.021086807563846767,0.11126902909335552,0.007525152961450163
300,0.016511697106766796,0.06303372172617372,0.14207037939431924,0.01708698943863287
350,0.0044066354705573395,0.005730022073591122,0.00567471759985895,0.00549963758132125
400,0.002711450772404763,0.0052488032551745775,0.0055322995871946,0.0048872152317329404
450,0.10528520773579612,0.05286543970944648,0.012461020869298645,0.081077261010182
500,0.002474590918910536,0.017540238372425042,0.036769397001239115,0.006160862686375892


==> fig_data/error_uniform-8_m-25_reps-10.csv <==
n,erm,fix,one,rot
50,0.19486094135622267,0.21733934516771725,0.29853403457776095,0.13636635525979374
100,0.06217502334796156,0.07325667217953877,0.08436627310917329,0.06478447662380907
150,0.0748649046534484,0.07628962889694621,0.06443140938384842,0.07395593666581236
200,0.04319902057664983,0.06097896493359065,0.15945460394529407,0.14074998886479093
250,0.052524065951262536,0.07814031757121587,0.08874754919656834,0.11124827816696588
300,0.02131953986657045,0.06622710035017358,0.11317325645324217,0.038914828037701285
350,0.00911995398016553,0.023476718509041476,0.150377409125651,0.01664915114205437
400,0.006199661709867688,0.033238976096110075,0.028752633408536767,0.01849289775660625
450,0.013911149751329807,0.07989031697386322,0.04367501716790316,0.06881279329575753
500,0.013443201903535151,0.017533167534949802,0.027652493698552532,0.015940093877880118


==> fig_data/pos_hope_0.75.csv <==
avgMacro,avgMicro,cntMacro,cntMicro,avgDists,nveDists,numNodes
0.34356002862073093,0.17164142045218242,0.33952047397228446,0.16590395431186863,0.256394433822355,0.5796037630781271,4
0.34071010135047214,0.16734315701633332,0.33842846854222663,0.1643658083246587,0.21234166001291074,0.6977040716073191,8
0.34075430642593924,0.16666643789324026,0.34397949829169805,0.16655263580326357,0.20667201969300913,0.7900369868609556,16
0.33953874558100566,0.1724263464261727,0.3361510286984133,0.1689899202280253,0.16279432373557806,0.8466945096710814,32
0.3209094857810784,0.16382530261251804,0.32011162588366604,0.16199839266568952,0.20122622280583463,0.8949218584716754,64
0.320945575206551,0.16055498707328203,0.3221631022070939,0.15992720445124192,0.20234667427418412,0.9247825058702628,128


==> fig_data/pos_hope_30.csv <==
p,avgMacro,avgMicro,nveMacro,nveMicro,cntMacro,cntMicro
0.2,0.30435247735602206,0.20278115296341295,0.29598449556837014,0.21262886597938144,0.30324287841719055,0.20140199514693988
0.3,0.3266457433030322,0.20833333333333331,0.3248729984264508,0.2201862421147492,0.3189788164795991,0.2031595576619273
0.4,0.3524974972363711,0.2070725483047758,0.33996505657464965,0.21560035056967575,0.34366691281595574,0.20349472151437933
0.5,0.35923980200101774,0.2082032991529202,0.3542363195221445,0.22608695652173913,0.35476096508869603,0.20726543347448184
0.6,0.28422212391553286,0.1724834150562446,0.330125966816541,0.21101417666303163,0.2841493587004537,0.17306028266512835
0.7,0.3253418334748564,0.17872340425531916,0.30496402867982725,0.18372703412073493,0.32068478534970046,0.1756286266924565
0.8,0.33184592193122214,0.17948717948717952,0.31872897907276093,0.18725324309080654,0.3339603597794272,0.18192352259559674
0.9,0.2936977129946105,0.18141592920353986,0.2906687658198297,0.17965367965367965,0.2839009198033555,0.17536071032186462


==> fig_data/pos_n2v_30.csv <==
p,avgMacro,avgMicro,nveMacro,nveMicro,cntMacro,cntMicro
0.2,0.29997375586581887,0.2273594840004709,0.3222387441844031,0.22583007637239896,0.28566072691481825,0.22917657360685523
0.3,0.35370091369935175,0.22687030029672378,0.35604504978102486,0.21987083465891472,0.3475891723139479,0.2240593640935753
0.4,0.3857689916641419,0.22346579808343928,0.3745299115468683,0.21520971167910688,0.3699194779542039,0.21294115644456424
0.5,0.40047960025057516,0.21748359500386175,0.38651004382354887,0.20976162107540555,0.38895826839206166,0.20705501862873144
0.6,0.405389018801665,0.21245215871282794,0.3870379118122166,0.2043363846874097,0.39699313151750354,0.20162808389909198
0.7,0.41073081221369706,0.21097830510021956,0.37828385850811286,0.19691679373511756,0.40266506105970035,0.19998441891529642
0.8,0.40268129477073866,0.20676663956645594,0.38080877727896534,0.19725624302704786,0.40117175570250085,0.19730842547485822
0.9,0.4082433070904717,0.20175200486762726,0.3662896300351711,0.18491971522792536,0.3881253494511995,0.18122008932288397


==> fig_data/ppi_hope_0.75.csv <==
avgMacro,avgMicro,cntMacro,cntMicro,avgDists,nveDists,numNodes
0.0013716398640457662,0.0007094381511365465,0.0018789885815578091,0.0008324219551981407,0.1708459467381524,0.6034414883333556,4
0.005056594083689504,0.0013989708188010279,0.004217364703723916,0.0012890213815243956,0.15841953722924723,0.7030911866752941,8
0.0024573528192996926,0.0010472838683798335,0.0023272649470528397,0.0009358511113341149,0.16200052270532805,0.7985376451029824,16
0.002213981053122988,0.001057127796213241,0.001490054725764195,0.0007055995069234044,0.14863002197483763,0.8476864292227761,32
0.0017816830843912536,0.0008217798338110786,0.0016204409475215373,0.0008216438561235193,0.13809729984237795,0.8963182032209455,64
0.003144843179831859,0.0011709568020635591,0.0022923258907362443,0.0009345783775883711,0.15622748607342885,0.9285930133385064,128

